Agro 4.0: A Green Information System for Sustainable Agroecosystem Management

Agriculture is one of the most critical activities developed today by humankind and is in constant technical evolution to supply food and other essential products to everlasting and increasing demand. New machines, seeds, and fertilizers were developed to increase the productivity of cultivated areas. It is estimated that by 2050 we will have a population of 9 billion people and the production of food to meet this demand must occur sustainably. To achieve this goal, it is paramount the adoption of sustainable management techniques for agroecosystems. However, this is a complex task due to a large number of variables involved. One of the solutions for the handling and treatment of such diverse data is the use of Green IS. In this work, we adopt a methodology called Indicators of Sustainability in Agroecosystems (Indicadores de Sustentabilidade em Agroecossistemas -- ISA), implement an information system based on it and apply Data Science techniques over the gathered data - from 100 real rural properties - to compute which are the most relevant ISA Indicators for the final ISA Sustainability Index Score. As a result, we have developed a set of tools for data collection, processing, visualization, and analysis of the sustainability of a rural property or region, following the ISA methodology. We also have that with only 7 of the 21 Indicators present in ISA we can identify the level of sustainability in more than 90% of cases, allowing for a new discussion about shrinking the amount of data needed for the computation of ISA, or remodelling the final computation of the Sustainability Index so other Indicators can be more expressive. Users of the solutions developed in this work can identify best practices for sustainability in participating agroecosystems.

==> importantExpressionsTranslationTable.txt <==
Índice de sustentabilidade                           Sustainability Index
1. Balanço econômico                                 Economic Balance
2. Balanço social                                    Social Balance
3. Gestão do estabelecimento                         Business Management
4. Capacidade produtiva do solo                      Soil Productive Capacity
5. Qualidade da água                                 Water Quality
6. Manejo dos sistemas de produção                   Production Systems Handling
7. Ecologia da paisagem agrícola                     Agricultural Landscape Ecology

1. Produtividade                                     Productivity
2. Diversificação da renda                           Income Diversification
3. Evolução patrimonial                              Assets Evolution
4. Grau de endividamento                             Indebtedness Degree
5. Serviços básicos / Segurança alimentar            Basic Services / Food Security
6. Escolaridade, capacitação                         Scholarship, Capacitation
7. Qualidade do emprego gerado                       Work Quality
8. Gestão do empreendimento                          Business Management
9. Gestão da informação                              Information Management
10. Gerenciamento de resíduos                        Residues Management
11. Segurança do trabalho                            Work Safety
12. Fertilidade do solo 	                         Soil Fertility
13. Qualidade da água                                Water Quality
14. Risco de contaminação 	                         Contamination Risk
15. Avaliação solos degradados 	                     Degraded Soils Evaluation
16. Práticas de conservação 	                     Conservation Practices
17. Estradas 	                                     Roads
18. Vegetação nativa 	                             Native Vegetation
19. APPs 	                                         Permanent Preservation Areas (Áreas de Preservação Permanente)
20. Reserva Legal 	                                 Legal Reserve
21. Diversificação da paisagem                       Landscape Diversification
